The R-Process Alliance: 2MASS J09544277+5246414, the Most Actinide-Enhanced R-II Star Known

We report the discovery of a new actinide-boost star, 2MASS J09544277+5246414, originally identified as a very bright (V = 10.1), extremely metal-poor ([Fe/H] = -2.99) K giant in the LAMOST survey, and found to be highly r-process-enhanced (r-II; [Eu/Fe]= +1.28]), during the snapshot phase of the R-Process Alliance (RPA). Based on a high S/N, high-resolution spectrum obtained with the Harlan J. Smith 2.7-m telescope, this star is the first confirmed actinide-boost star found by RPA efforts. With an enhancement of [Th/Eu] = +0.37, 2MASS J09544277+5246414 is also the most actinide-enhanced r-II star yet discovered, and only the sixth metal-poor star with a measured uranium abundance ([U/Fe] = +1.40). Using the Th/U chronometer, we estimate an age of 13.0+/-4.7 Gyr for this star. The unambiguous actinide-boost signature of this extremely metal-poor star, combined with additional r-process-enhanced and actinide-boost stars identified by the RPA, will provide strong constraints on the nature and origin of the r-process at early times.

==> datafileFe_EW.txt <==
Title: The R-Process Alliance: 2MASS J09544277+5246414, 
       The Most Actinide-Enhanced r-II Star Known  
Authors: Holmbeck E.M., Beers T.C., Roederer I.U., Placco V.M., Hansen T.T., 
         Sakari C.M., Sneden C., Liu C., Lee Y.S., Cowan J.J., Frebel A. 
Table: Fe data
================================================================================
Byte-by-byte Description of file: datafileFe_EW.txt
--------------------------------------------------------------------------------
   Bytes Format Units  Label    Explanations
--------------------------------------------------------------------------------
   1-  5 A5     ---    Ion      Ion designation
   7- 13 F7.2   0.1nm  Wave     Wavelength in Angstroms
  15- 18 F4.2   eV     ExPot    Excitation potential
  20- 24 F5.2   [-]    log(gf)  log oscillator strength
  26- 30 F5.1   10-13m EW       Equivalent width in milli-Angstroms
  32- 35 F4.2   [Sun]  log(e)   log number abundance
--------------------------------------------------------------------------------
Fe I  3724.38 2.28 -0.82  88.3 4.52 
Fe I  4001.66 2.17 -1.90  52.1 4.54 
Fe I  4073.76 3.26 -0.97  29.4 4.55 
Fe I  4132.90 2.84 -0.92  49.8 4.37 
Fe I  4134.68 2.83 -0.65  63.1 4.34 
Fe I  4147.67 1.48 -2.07  96.5 4.71 
Fe I  4150.25 3.43 -1.19  11.3 4.45 
Fe I  4153.90 3.40 -0.28  44.1 4.33 
Fe I  4156.80 2.83 -0.81  57.3 4.39 
Fe I  4157.78 3.42 -0.40  41.0 4.42 
Fe I  4158.79 3.43 -0.70  23.1 4.34 
Fe I  4175.64 2.85 -0.83  64.2 4.57 
Fe I  4182.38 3.02 -1.18  25.3 4.36 
Fe I  4187.04 2.45 -0.56  99.9 4.57 
Fe I  4187.80 2.42 -0.55 103.7 4.61 
Fe I  4191.43 2.47 -0.67  95.5 4.61 
Fe I  4195.33 3.33 -0.49  42.6 4.42 
Fe I  4199.10 3.05  0.16  90.5 4.42 
Fe I  4217.55 3.43 -0.48  34.2 4.37 
Fe I  4222.21 2.45 -0.97  75.6 4.41 
Fe I  4233.60 2.48 -0.60  90.9 4.42 
Fe I  4250.12 2.47 -0.41 103.0 4.49 
Fe I  4260.47 2.40  0.08 132.0 4.52 
Fe I  4271.15 2.45 -0.35 114.6 4.66 
Fe I  4337.05 1.56 -1.70 105.7 4.58 
Fe I  4352.74 2.22 -1.29  86.1 4.63 
Fe I  4430.61 2.22 -1.73  66.7 4.65 
Fe I  4442.34 2.20 -1.23  94.2 4.68 
Fe I  4443.19 2.86 -1.04  43.4 4.37 
Fe I  4447.72 2.22 -1.34  80.6 4.53 
Fe I  4494.56 2.20 -1.14  96.9 4.63 
Fe I  4531.15 1.48 -2.10 102.7 4.73 
Fe I  4592.65 1.56 -2.46  81.9 4.76 
Fe I  4602.00 1.61 -3.13  33.3 4.64 
Fe I  4602.94 1.48 -2.21  99.9 4.76 
Fe I  4607.65 3.26 -1.33  15.5 4.53 
Fe I  4619.29 3.60 -1.06  10.0 4.47 
Fe I  4637.50 3.28 -1.29  12.8 4.42 
Fe I  4647.43 2.95 -1.35  34.6 4.62 
Fe I  4668.13 3.26 -1.08  24.3 4.52 
Fe I  4678.85 3.60 -0.68  18.2 4.39 
Fe I  4707.27 3.24 -0.96  32.3 4.54 
Fe I  4733.59 1.48 -2.99  55.3 4.69 
Fe I  4736.77 3.21 -0.67  48.7 4.51 
Fe I  4871.32 2.87 -0.34  85.0 4.37 
Fe I  4872.14 2.88 -0.57  75.4 4.44 
Fe I  4903.31 2.88 -0.89  54.4 4.39 
Fe I  4910.02 3.39 -1.28  12.0 4.50 
Fe I  4918.99 2.86 -0.34  85.5 4.36 
Fe I  4924.77 2.28 -2.11  37.7 4.54 
Fe I  4938.81 2.88 -1.08  49.3 4.49 
Fe I  4939.69 0.86 -3.25  91.8 4.70 
Fe I  4946.39 3.37 -1.11  20.8 4.59 
Fe I  4966.09 3.33 -0.79  34.7 4.52 
Fe I  4994.13 0.91 -2.97 104.1 4.69 
Fe I  5001.86 3.88 -0.01  30.9 4.36 
Fe I  5005.71 3.88 -0.12  27.1 4.39 
Fe I  5006.12 2.83 -0.61  77.3 4.42 
Fe I  5012.07 0.86 -2.60 129.6 4.71 
Fe I  5014.94 3.94 -0.18  23.6 4.44 
Fe I  5028.13 3.57 -1.12   8.5 4.40 
Fe I  5049.82 2.28 -1.35  84.7 4.56 
Fe I  5068.77 2.94 -1.04  45.8 4.46 
Fe I  5079.22 2.20 -2.10  53.1 4.67 
Fe I  5083.34 0.96 -2.84 105.8 4.63 
Fe I  5127.36 0.91 -3.25  91.9 4.73 
Fe I  5131.47 2.22 -2.52  26.7 4.65 
Fe I  5133.69 4.17  0.36  31.0 4.35 
Fe I  5141.74 2.42 -2.24  23.1 4.54 
Fe I  5142.93 0.96 -3.07 100.0 4.75 
Fe I  5150.84 0.99 -3.04  92.9 4.64 
Fe I  5151.91 1.01 -3.32  81.3 4.75 
Fe I  5192.34 3.00 -0.42  74.0 4.37 
Fe I  5194.94 1.56 -2.02 105.6 4.62 
Fe I  5198.71 2.22 -2.09  44.1 4.53 
Fe I  5202.34 2.17 -1.87  69.8 4.66 
Fe I  5215.18 3.26 -0.86  28.9 4.37 
Fe I  5216.27 1.61 -2.08  97.8 4.59 
Fe I  5217.39 3.21 -1.07  25.7 4.44 
Fe I  5229.85 3.28 -0.97  23.3 4.38 
Fe I  5232.94 2.94 -0.06  97.7 4.35 
Fe I  5242.49 3.63 -0.97  11.6 4.46 
Fe I  5263.31 3.26 -0.87  28.9 4.37 
Fe I  5281.79 3.04 -0.83  50.5 4.43 
Fe I  5283.62 3.24 -0.45  60.5 4.47 
Fe I  5302.30 3.28 -0.73  42.7 4.51 
Fe I  5307.36 1.61 -2.91  47.7 4.60 
Fe I  5324.18 3.21 -0.11  77.3 4.37 
Fe I  5332.90 1.56 -2.78  60.6 4.59 
Fe I  5339.93 3.26 -0.63  41.2 4.36 
Fe I  5341.02 1.61 -1.95 110.0 4.65 
Fe I  5367.47 4.42  0.44  24.8 4.43 
Fe I  5369.96 4.37  0.54  30.6 4.40 
Fe I  5383.37 4.31  0.65  39.1 4.38 
Fe I  5393.17 3.24 -0.72  42.5 4.44 
Fe I  5415.20 4.39  0.64  31.8 4.35 
Fe I  5506.78 0.99 -2.79 119.4 4.75 
Fe I  5569.62 3.41 -0.52  42.1 4.44 
Fe I  5572.84 3.39 -0.28  55.0 4.38 
Fe I  5586.76 3.37 -0.11  65.0 4.34 
Fe I  5615.64 3.33  0.04  80.3 4.38 
Fe I  5624.54 3.41 -0.76  31.3 4.48 
Fe I  5658.82 3.39 -0.76  31.8 4.46 
Fe I  5662.52 4.17 -0.41   9.6 4.47 
Fe I  6065.48 2.61 -1.53  56.1 4.58 
Fe I  6137.69 2.59 -1.40  66.9 4.58 
Fe I  6191.56 2.43 -1.42  74.3 4.49 
Fe I  6213.43 2.22 -2.48  30.6 4.60 
Fe I  6230.72 2.56 -1.28  80.1 4.60 
Fe I  6246.32 3.60 -0.77  21.5 4.48 
Fe I  6252.56 2.40 -1.69  66.7 4.60 
Fe I  6265.13 2.17 -2.54  34.7 4.66 
Fe I  6301.50 3.65 -0.71  19.2 4.42 
Fe I  6335.33 2.20 -2.18  47.2 4.54 
Fe I  6336.82 3.68 -0.85  13.9 4.43 
Fe I  6393.60 2.43 -1.58  71.8 4.59 
Fe I  6400.00 3.60 -0.27  43.9 4.40 
Fe I  6408.02 3.68 -0.99   9.8 4.40 
Fe I  6411.65 3.65 -0.59  22.1 4.37 
Fe I  6421.35 2.28 -2.01  55.6 4.59 
Fe I  6494.98 2.40 -1.27  99.2 4.64 
Fe I  6546.24 2.76 -1.54  39.1 4.49 
Fe I  6592.91 2.73 -1.47  46.6 4.49 
Fe I  7511.02 4.17  0.12  32.3 4.46 
Fe I  8824.22 2.20 -1.54 123.4 4.67 
Fe II 4122.67 2.58 -3.38  24.6 4.65 
Fe II 4128.75 2.58 -3.47  16.5 4.52 
Fe II 4178.86 2.58 -2.44  57.2 4.38 
Fe II 4233.17 2.58 -1.81  92.4 4.52 
Fe II 4416.83 2.78 -2.41  51.5 4.47 
Fe II 4489.18 2.83 -2.97  28.1 4.63 
Fe II 4491.41 2.85 -2.64  29.1 4.34 
Fe II 4508.29 2.86 -2.25  55.5 4.48 
Fe II 4515.34 2.84 -2.36  44.3 4.35 
Fe II 4520.22 2.81 -2.60  42.4 4.52 
Fe II 4541.52 2.86 -2.79  25.6 4.42 
Fe II 4555.89 2.83 -2.25  49.5 4.32 
Fe II 4576.34 2.84 -2.92  28.3 4.59 
Fe II 4582.84 2.84 -3.06  15.8 4.40 
Fe II 4583.84 2.81 -1.74  89.8 4.58 
Fe II 4620.52 2.83 -3.19  13.6 4.44 
Fe II 4923.93 2.89 -1.21 107.0 4.42 
Fe II 5197.58 3.23 -2.05  44.6 4.49 
Fe II 5234.63 3.22 -2.18  43.5 4.59 
Fe II 5264.81 3.23 -3.23   7.3 4.65 
Fe II 5276.00 3.20 -1.90  51.1 4.41 
Fe II 5284.11 2.89 -3.19  19.1 4.67 
Fe II 5316.62 3.15 -1.78  59.4 4.37 
Fe II 5325.55 3.22 -3.16   8.7 4.65 
Fe II 5362.87 3.20 -2.62  27.5 4.68 
Fe II 6247.56 3.89 -2.33   9.4 4.65 
Fe II 6456.38 3.90 -2.08  15.3 4.65 


==> datafilelinelist.txt <==
Title: The R-Process Alliance: 2MASS J09544277+5246414, 
       The Most Actinide-Enhanced r-II Star Known  
Authors: Holmbeck E.M., Beers T.C., Roederer I.U., Placco V.M., Hansen T.T., 
         Sakari C.M., Sneden C., Liu C., Lee Y.S., Cowan J.J., Frebel A. 
Table: Spectra synthesis results
================================================================================
Byte-by-byte Description of file: datafile1.txt
--------------------------------------------------------------------------------
   Bytes Format Units   Label    Explanations
--------------------------------------------------------------------------------
   1-  6 A6     ---     Ion      Ion designation
   8- 14 F7.2   0.1nm   Wave     Wavelength in Angstroms
  16- 19 F4.2   eV      ExPot    ? Excitation potential
  21- 25 F5.2   [-]     log(gf)  ? log oscillator strength
  27- 27 A1     ---   l_log(e)   Limit flag on log(e)
  28- 32 F5.2   [Sun]   log(e)   log number abundance
--------------------------------------------------------------------------------
C (CH) 4305.00             -0.50 
Na I   5889.95 0.00  0.12   3.55 
Na I   5895.92 0.00 -0.18   3.50 
Mg I   4702.99 4.34 -0.67   5.23 
Mg I   5528.42 0.76 -0.55   5.28 
Mg I   5711.09 4.34 -1.83   5.23 
Al I   3961.52 0.01 -0.32   3.06 
Ca I   4226.73 0.00  0.24   3.45 
Ca I   4283.01 1.88 -0.22   3.43 
Ca I   4318.65 1.90 -0.21   3.49 
Ca I   4425.44 1.88 -0.39   3.50 
Ca I   4455.89 1.90 -0.51   3.50 
Ca I   5588.75 2.52  0.21   3.65 
Ca I   5857.45 2.93  0.23   3.70 
Ca I   6102.72 1.88 -0.89   3.80 
Ca I   6161.30 2.52 -1.02   3.60 
Ca I   6169.56 2.52 -0.27   3.49 
Ca I   6471.66 2.52 -0.59   3.75 
Ca I   6493.78 2.52  0.14   3.43 
Ca I   6717.68 2.71 -0.61   3.80 
Sc II  4314.08 0.62  0.01   0.16 
Sc II  4324.99 0.60 -0.22  -0.24 
Sc II  4400.39 0.61 -0.54  -0.04 
Sc II  4415.56 0.60 -0.67  -0.02 
Sc II  5031.03 1.36 -0.18  -0.11 
Sc II  5526.78 1.77  0.13   0.05 
Sc II  6604.59 1.36 -1.31   0.06 
Ti I   4518.02 0.83 -0.25   1.96 
Ti I   4533.24 0.85  0.54   1.81 
Ti I   4534.78 0.84  0.35   1.87 
Ti I   4981.73 0.85  0.57   1.97 
Ti I   4991.07 0.84  0.45   1.96 
Ti I   5039.96 0.02 -1.08   2.03 
Ti I   5064.65 0.05 -0.94   2.05 
Ti I   5173.74 0.00 -1.06   2.03 
Ti I   5210.38 0.05 -0.82   2.03 
Ti II  4394.06 1.22 -1.77   2.08 
Ti II  4395.84 1.24 -1.93   2.16 
Ti II  4399.77 1.24 -1.20   2.19 
Ti II  4418.33 1.24 -1.99   2.22 
Ti II  4443.80 1.08 -0.71   2.05 
Ti II  4444.55 1.12 -2.20   2.22 
Ti II  4450.48 1.08 -1.52   2.24 
Ti II  4468.49 1.13 -0.63   2.05 
Ti II  5336.79 1.58 -1.60   2.19 
Ti II  5381.02 1.57 -1.97   2.23 
Ti II  5418.77 1.58 -2.13   2.27 
V II   3951.96 1.48 -0.73   0.94 
V II   4005.70 1.82 -0.45   0.89 
Cr I   4646.16 1.03 -0.74   2.20 
Cr I   5206.02 0.94  0.02   2.30 
Cr I   5296.69 0.98 -1.36   2.43 
Cr I   5298.27 0.98 -1.14   2.38 
Cr I   5345.80 1.00 -0.95   2.40 
Cr I   5348.31 1.00 -1.21   2.35 
Cr I   5409.78 1.03 -0.67   2.32 
Cr II  4558.65 4.07 -0.66   2.83 
Cr II  4588.20 4.07 -0.83   2.78 
Mn I   4030.75 0.00 -0.50   1.44 
Mn I   4033.06 0.00 -0.65   1.64 
Mn I   4055.54 2.14 -0.08   1.84 
Co I   5483.34 1.71 -2.97   2.00 
Co I   5483.35 1.71 -2.44   2.00 
Ni I   6177.24 1.83 -3.46   3.33 
Ni I   6643.63 1.68 -2.22   3.21 
Ni I   6767.77 1.83 -2.14   3.24 
Cu I   5105.53 1.39 -1.52 < 0.15 
Zn I   4722.15 4.03 -0.34   1.72 
Ga I   4172.04 0.10 -0.27 < 0.05 
Sr I   4607.33 0.00 -0.57   0.88 
Ti I   4518.02 0.83 -0.25   1.96 
Ti I   4533.24 0.85  0.54   1.81 
Ti I   4534.78 0.84  0.35   1.87 
Ti I   4981.73 0.85  0.57   1.97 
Ti I   5039.96 0.02 -1.08   2.03 
Ti I   5064.65 0.05 -0.94   2.05 
Ti I   5173.74 0.00 -1.06   2.03 
Ti I   5210.38 0.05 -0.82   2.03 
Ti II  4394.06 1.22 -1.77   2.08 
Ti II  4395.84 1.24 -1.93   2.16 
Ti II  4399.76 1.24 -1.20   2.19 
Co I   5483.35 1.71 -2.44   2.00 
Zn I   4722.15 4.03 -0.34   1.72 
Sr I   4607.33 0.00 -0.57   0.88 
Sr II  4077.71 0.00  0.17   0.03 
Sr II  4161.79 2.94 -0.50   0.33 
Sr II  4215.52 0.00 -0.14   0.18 
Y II   3710.29 0.18  0.46  -1.15 
Y II   3774.34 0.13  0.21  -1.00 
Y II   3788.70 0.10 -0.07  -0.75 
Y II   4398.01 0.13 -1.00  -0.78 
Y II   4682.33 0.41 -1.51  -0.71 
Y II   4883.68 1.08  0.07  -0.78 
Y II   4900.11 1.03 -0.09  -0.73 
Y II   4982.13 1.03 -1.29  -0.60 
Y II   5087.42 1.08 -0.17  -0.78 
Y II   5119.11 0.99 -1.36  -0.70 
Y II   5200.41 0.99 -0.57  -0.72 
Y II   5205.73 1.03 -0.34  -0.73 
Zr II  4050.33 0.71 -1.00  -0.08 
Zr II  4149.20 0.80 -0.03  -0.21 
Zr II  4208.99 0.71 -0.46  -0.21 
Zr II  4317.32 0.71 -1.38  -0.01 
Mo I   3798.25 0.00  0.13  -0.75 
Mo I   3864.10 0.00 -0.01  -0.95 
Ru I   3728.03 0.00  0.26  -0.60 
Ru I   3798.90 0.15 -0.09  -0.39 
Ru I   3799.35 0.00 -0.07  -0.42 
Ba II  3891.78 2.51  0.28  -0.70 
Ba II  4130.65 2.72  0.68  -0.45 
Ba II  4554.03 0.00  0.17  -0.40 
Ba II  4934.10 0.00 -0.16   0.52 
Ba II  5853.69 0.60 -1.01  -0.75 
Ba II  6141.73 0.70 -0.08  -0.75 
Ba II  6496.91 0.60 -0.38  -0.70 
La II  3713.54 0.17 -0.80  -1.19 
La II  3794.77 0.24  0.21  -1.54 
La II  3988.51 0.40  0.21  -1.31 
La II  3995.74 0.17 -0.06  -1.28 
La II  4086.71 0.00 -0.07  -1.22 
La II  4141.71 0.40 -0.66  -1.16 
La II  4333.75 0.17 -0.06  -1.24 
La II  4429.91 0.24 -0.35  -1.16 
La II  4526.12 0.77 -0.59  -1.24 
La II  4558.45 0.32 -0.97  -1.10 
La II  4662.50 0.00 -1.24  -1.07 
La II  4748.73 0.93 -0.54  -1.13 
La II  4920.98 0.13 -0.58  -1.03 
La II  4921.78 0.24 -0.45  -1.09 
La II  4986.83 0.17 -1.30  -1.06 
La II  5114.56 0.24 -1.03  -1.07 
La II  5122.99 0.32 -0.91  -0.99 
La II  5163.61 0.24 -1.81  -1.05 
La II  5290.82 0.00 -1.65  -1.17 
La II  5797.57 0.24 -1.36  -1.00 
La II  6390.48 0.32 -1.41  -1.00 
Ce II  4014.90 0.53 -0.20  -0.87 
Ce II  4072.92 0.33 -0.64  -0.71 
Ce II  4073.47 0.48  0.21  -0.88 
Ce II  4115.37 0.92  0.10  -0.81 
Ce II  4118.14 0.70  0.13  -0.78 
Ce II  4127.36 0.68  0.31  -0.76 
Ce II  4165.60 0.91  0.52  -0.90 
Ce II  4166.65 0.59 -0.67  -0.93 
Ce II  4166.88 1.35  0.55  -0.93 
Ce II  4185.33 0.42 -0.59  -0.81 
Ce II  4222.60 0.12 -0.15  -0.88 
Ce II  4407.27 0.70 -0.71  -0.70 
Ce II  4483.89 0.86  0.10  -0.85 
Pr II  4179.40 0.20  0.46  -1.36 
Pr II  4222.95 0.06  0.23  -1.42 
Pr II  4408.81 0.00  0.05  -1.28 
Pr II  4496.47 0.06 -0.37  -1.30 
Pr II  4510.15 0.42 -0.01  -1.44 
Pr II  5220.11 0.80  0.30  -1.50 
Pr II  5206.55 0.95 -0.05  -1.40 
Nd II  4004.00 0.06 -0.57  -0.82 
Nd II  4011.06 0.47 -0.76  -0.67 
Nd II  4012.70 0.00 -0.60  -0.70 
Nd II  4013.22 0.18 -1.10  -0.72 
Nd II  4041.06 0.47 -0.53  -0.49 
Nd II  4059.95 0.20 -0.52  -0.78 
Nd II  4061.08 0.47  0.55  -0.67 
Nd II  4211.29 0.20 -0.86  -0.67 
Nd II  4385.66 0.20 -0.30  -0.75 
Nd II  4462.98 0.56  0.04  -0.59 
Nd II  4465.06 0.00 -1.36  -0.64 
Nd II  4513.33 0.06 -1.33  -0.56 
Nd II  4561.17 0.00 -1.65  -0.57 
Nd II  4563.22 0.18 -0.88  -0.53 
Sm II  4068.32 0.43 -0.76  -1.15 
Sm II  4220.66 0.54 -0.44  -1.18 
Sm II  4434.32 0.38 -0.07  -0.92 
Sm II  4467.34 0.66  0.15  -1.01 
Sm II  4511.83 0.18 -0.82  -0.91 
Sm II  4536.51 0.10 -1.28  -0.91 
Sm II  4537.94 0.48 -0.48  -0.93 
Sm II  4566.20 0.33 -0.59  -1.03 
Sm II  4591.81 0.18 -1.12  -0.91 
Sm II  4615.44 0.54 -0.69  -0.93 
Sm II  4615.68 0.19 -0.84  -0.87 
Eu II  4129.72 0.00  0.22  -1.24 
Eu II  4205.05 0.00  0.21  -1.17 
Eu II  4435.58 0.21 -0.11  -1.15 
Gd II  3768.40 0.08  0.21  -1.03 
Gd II  4037.89 0.56 -0.42  -0.87 
Gd II  4085.56 0.73 -0.01  -0.77 
Gd II  4130.37 0.73  0.14  -0.90 
Gd II  4191.07 0.43 -0.48  -0.78 
Gd II  4215.02 0.43 -0.44  -0.78 
Gd II  4419.03 0.49 -0.70  -0.68 
Tb II  3658.88 0.13 -0.60  -1.64 
Tb II  3702.84 0.13 -0.15  -1.54 
Tb II  3747.39 0.40 -0.55  -1.24 
Dy II  3694.81 0.10 -0.11  -0.84 
Dy II  3996.69 0.59 -0.26  -0.75 
Dy II  4050.57 0.59 -0.47  -0.74 
Dy II  4073.12 0.54 -0.32  -0.78 
Dy II  4468.14 0.10 -1.67  -0.39 
Dy II  5169.69 0.10 -1.95  -0.44 
Ho II  3796.73 0.00  0.16  -1.48 
Ho II  3810.71 0.00  0.19  -1.51 
Ho II  3890.97 0.08  0.46  -1.46 
Ho II  4045.45 0.00 -0.05  -1.21 
Er II  3692.65 0.06  0.28  -0.77 
Er II  3830.48 0.00 -0.22  -1.17 
Er II  3896.23 0.06 -0.12  -1.17 
Er II  3906.31 0.00  0.12  -1.00 
Tm II  3700.26 0.03 -0.38  -1.83 
Tm II  3795.76 0.03 -0.23  -1.80 
Tm II  3848.02 0.00 -0.14  -1.91 
Tm II  3996.51 0.00 -1.20  -1.63 
Yb II  3694.37 0.00 -0.30  -0.67 
Lu II  5476.68 1.76 -0.32  -1.29 
Hf II  3918.08 0.45 -1.14  -1.13 
Hf II  4093.15 0.45 -1.15  -1.31 
Os I   4135.78 0.52 -1.26  -0.06 
Os I   4260.80 0.00 -1.44  -0.40 
Os I   4420.47 0.00 -1.53  -0.11 
Ir I   3800.12 0.00 -1.45  -0.31 
Pb I   4057.81 1.32 -0.17  -0.47 
Th II  4019.13 0.00 -0.65  -1.48 
Th II  4086.52 0.00 -1.46  -1.28 
Th II  4094.75 0.00 -1.46  -1.25 
U II   3859.57 0.04 -0.10  -2.13 

